Evidence for a nearly orthogonal rotator in GX 301--2 with phase-resolved cyclotron resonant scattering features

Cyclotron resonant scattering features (CRSFs) are the absorption features in the X-ray spectra of strongly magnetized accretion neutron stars (NSs), which are probably the most reliable probe to the surface magnetic fields of NSs. The high mass X-ray binary GX 301--2 exhibits a very wide, variable and complicated CRSF in the average spectra, which should be two absorption lines based on NuStar and Insight-HXMT observations. With the Insight-HXMT frequent observations, we performed the phase-resolved spectroscopy and confirmed two cyclotron absorption lines in the phase-resolved spectra, with their centroid energy ratio $\sim 1.6-1.7$ in the super-critical luminosity case. A major hindrance in understanding those CRSFs is the very poorly constrained magnetic inclination angle, which is also a fundamental property of a NS and key to understanding the emission characteristics of a pulsar. Comparing the phase-resolved CRSF with simulated X-ray spectra, the magnetic inclination angle is found to be $\gtrsim 70^{\circ}$, i.e., nearly orthogonal between the NS's spin and magnetic axies. The implications of an orthogonal rotator and magnetic structure evolution in the accreting X-ray binary are also discussed.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
